Universality in Transfer Learning for Linear Models

We study the problem of transfer learning and fine-tuning in linear models for both regression and binary classification. In particular, we consider the use of stochastic gradient descent (SGD) on a linear model initialized with pretrained weights and using a small training data set from the target distribution. In the asymptotic regime of large models, we provide an exact and rigorous analysis and relate the generalization errors (in regression) and classification errors (in binary classification) for the pretrained and fine-tuned models. In particular, we give conditions under which the fine-tuned model outperforms the pretrained one. An important aspect of our work is that all the results are "universal", in the sense that they depend only on the first and second order statistics of the target distribution. They thus extend well beyond the standard Gaussian assumptions commonly made in the literature. Furthermore, our universality results extend beyond standard SGD training to the test error of a classification task trained using a ridge regression.

==> class_kap_rho08new.dat <==
kappa eaGauss	epGauss		eaBer	epBer	eaChi	epChi	epThm
20.000000000 0.300490596 0.321646577 0.300490596 0.320680709 0.300490596 0.319183959 0.315262292
10.000000000 0.300490596 0.331098860 0.300490596 0.329953733 0.300490596 0.330364679 0.327894741
8.333333333 0.300490596 0.337537486 0.300490596 0.334514483 0.300490596 0.336749558 0.332414369
5.555555556 0.300490596 0.346854273 0.300490596 0.346173666 0.300490596 0.347518993 0.344633871
5.000000000 0.300490596 0.348908473 0.300490596 0.350909185 0.300490596 0.351748746 0.348351196
3.333333333 0.300490596 0.365541099 0.300490596 0.366116103 0.300490596 0.366495723 0.365117978
2.500000000 0.300490596 0.381159436 0.300490596 0.381350049 0.300490596 0.382116110 0.379961491
2.000000000 0.300490596 0.393033557 0.300490596 0.394708865 0.300490596 0.395921314 0.393893869
1.666666667 0.300490596 0.408340129 0.300490596 0.408776389 0.300490596 0.409091211 0.407633241
1.250000000 0.300490596 0.438845182 0.300490596 0.437577855 0.300490596 0.437817625 0.437502282


==> class_kap_rho2new.dat <==
kappa eaGauss	epGauss		eaBer	epBer	eaChi	epChi	epThm
20.000000000 0.298672217 0.300272793 0.298672217 0.300261202 0.298672217 0.299014287 0.297583945
10.000000000 0.298672217 0.298033068 0.298672217 0.299320417 0.298672217 0.298314301 0.296206523
8.333333333 0.298672217 0.296076569 0.298672217 0.299020016 0.298672217 0.295916878 0.295948943
5.555555556 0.298672217 0.298671842 0.298672217 0.298749959 0.298672217 0.299266752 0.296146019
5.000000000 0.298672217 0.298404434 0.298672217 0.299027379 0.298672217 0.298420793 0.296523540
3.333333333 0.298672217 0.300269475 0.298672217 0.300780756 0.298672217 0.300413325 0.300611483
2.500000000 0.298672217 0.308502609 0.298672217 0.308083000 0.298672217 0.308179610 0.308186359
2.000000000 0.298672217 0.319568983 0.298672217 0.319800928 0.298672217 0.318300280 0.319192079
1.666666667 0.298672217 0.331230035 0.298672217 0.332727070 0.298672217 0.334312339 0.333848778
1.250000000 0.298672217 0.380799668 0.298672217 0.378156530 0.298672217 0.374532786 0.377467171


==> class_kap_rho5new.dat <==
kappa eaGauss	epGauss		eaBer	epBer	eaChi	epChi	epThm
20.000000000 0.300315456 0.264182462 0.300315456 0.262418976 0.300315456 0.262152969 0.258868009
10.000000000 0.300315456 0.233486417 0.300315456 0.236136828 0.300315456 0.232348621 0.233122022
8.333333333 0.300315456 0.223832301 0.300315456 0.230003011 0.300315456 0.227285779 0.225553750
5.555555556 0.300315456 0.210197582 0.300315456 0.208564294 0.300315456 0.212055443 0.209175824
5.000000000 0.300315456 0.201360618 0.300315456 0.206672739 0.300315456 0.206335898 0.205347208
3.333333333 0.300315456 0.196602386 0.300315456 0.198567877 0.300315456 0.192640699 0.194676216
2.500000000 0.300315456 0.196947379 0.300315456 0.193445377 0.300315456 0.196399362 0.194365857
2.000000000 0.300315456 0.202874469 0.300315456 0.204346612 0.300315456 0.202496159 0.202197874
1.666666667 0.300315456 0.218155628 0.300315456 0.220309202 0.300315456 0.217058702 0.217948438
1.250000000 0.300315456 0.281773697 0.300315456 0.283743128 0.300315456 0.279492225 0.279950539


==> regsig15e-2bilevelr0=1r1=5.dat <==
kappa	genGauss	genBer	genChi	genbilvl	genlwrbnd
10.000000000 0.931490775 0.935400140 0.926195590 0.927490443 0.902184033
5.000000000 0.860462965 0.847683997 0.846672703 0.858282220 0.805344141
3.333333333 0.788341684 0.791047260 0.789015911 0.791785550 0.709397105
2.500000000 0.727800681 0.732034384 0.718829017 0.726625349 0.614789356
2.000000000 0.669522596 0.656035770 0.665193971 0.659942481 0.522324463
1.666666667 0.585417861 0.580126613 0.585181602 0.587305111 0.433609570
1.428571429 0.510605859 0.506622192 0.505076586 0.504808578 0.352394678
1.333333333 0.459501723 0.460329061 0.467867574 0.460599228 0.317412231
1.250000000 0.425847571 0.423113159 0.419333944 0.417687067 0.289929785
1.176470588 0.378903501 0.380742337 0.391858536 0.383820911 0.277447339
1.111111111 0.377865499 0.378907750 0.390070842 0.382244351 0.302464893
1.086956522 0.412333169 0.405307805 0.406973467 0.406646845 0.338721914
1.052631579 0.518604907 0.552487936 0.539814020 0.526575682 0.477482446
1.030927835 0.860660273 0.806551374 0.845965485 0.793453073 0.757489468


==> regsig15e-2unifr0=1r1=5.dat <==
kappa	genGauss	genBer	genChi	genunif	genlwrbnd
10.000000000 0.919142908 0.923813338 0.920956368 0.917763033 0.903705181
5.000000000 0.845224486 0.827439908 0.833328930 0.833171185 0.806696272
3.333333333 0.747346308 0.745644970 0.752450180 0.747215955 0.710580220
2.500000000 0.652699154 0.660457677 0.659884878 0.659957938 0.615803454
2.000000000 0.568478643 0.569331356 0.571147118 0.571762545 0.523169545
1.666666667 0.485123526 0.483247696 0.480683483 0.483742266 0.434285636
1.428571429 0.401526495 0.399019668 0.393627385 0.399093771 0.352901727
1.333333333 0.359474826 0.359277141 0.360790127 0.360657743 0.317834773
1.250000000 0.330476844 0.329075773 0.335573994 0.328456583 0.290267818
1.176470588 0.311804055 0.306378771 0.304566668 0.309906338 0.277700864
1.111111111 0.329737203 0.329724593 0.336438453 0.327420989 0.302633909
1.086956522 0.364077115 0.356017578 0.361157226 0.360255501 0.338857127
1.052631579 0.488195006 0.499850255 0.516316031 0.493413327 0.477566955
1.030927835 0.772963551 0.771321874 0.801423518 0.769364443 0.757540173


==> regsig1e-2bilevelr0=1r1=5.dat <==
kappa	genGauss	genBer	genChi	genbilvl	genlwrbnd
10.000000000 0.922056954 0.927988863 0.929836103 0.926044286 0.899514341
5.000000000 0.845953512 0.848574805 0.845348549 0.852766761 0.799583427
3.333333333 0.789622402 0.787979303 0.777059038 0.781029219 0.699656481
2.500000000 0.711715836 0.706815281 0.699511795 0.708936747 0.599735487
2.000000000 0.625235628 0.631368342 0.635749771 0.632775404 0.499824017
1.666666667 0.553875520 0.538677515 0.547272273 0.546534844 0.399929213
1.428571429 0.440263949 0.441221480 0.445476918 0.442748158 0.300067743
1.333333333 0.381888252 0.382985735 0.376191102 0.382313309 0.250162008
1.250000000 0.313698670 0.315176917 0.318265075 0.315790402 0.200289607
1.176470588 0.236866548 0.241883923 0.236887670 0.243510102 0.150483872
1.111111111 0.165623390 0.168903828 0.167558562 0.166353234 0.100844803
1.086956522 0.133806660 0.134321894 0.136514734 0.134442368 0.081105843
1.052631579 0.089978201 0.088254364 0.083369431 0.085959047 0.051872402
1.030927835 0.055165987 0.054530675 0.053147426 0.053933589 0.033216774


==> regsig1e-2unifr0=1r1=5.dat <==
kappa	genGauss	genBer	genChi	genunif	genlwrbnd
10.000000000 0.908057367 0.922248961 0.914860436 0.914036123 0.899245549
5.000000000 0.825485737 0.832017242 0.824856886 0.826039697 0.799344500
3.333333333 0.735861118 0.736288180 0.736513717 0.735758123 0.699447420
2.500000000 0.640677310 0.639173953 0.641161847 0.642804878 0.599556292
2.000000000 0.549560310 0.545589720 0.544662143 0.546742657 0.499674688
1.666666667 0.446780583 0.449991466 0.446270886 0.447081302 0.399809750
1.428571429 0.330411722 0.345695008 0.349532872 0.343281744 0.299978146
1.333333333 0.289531789 0.292241047 0.292273932 0.289653315 0.250087344
1.250000000 0.238062695 0.232390895 0.235343654 0.234781602 0.200229875
1.176470588 0.178918617 0.178214446 0.177721279 0.178615888 0.150439073
1.111111111 0.121872647 0.122158421 0.118828757 0.121170143 0.100814938
1.086956522 0.097676488 0.096648658 0.097111589 0.097883935 0.081081950
1.052631579 0.063863871 0.062948816 0.064373813 0.062857254 0.051857469
1.030927835 0.040489624 0.037955718 0.039656245 0.040016438 0.033207815


==> regsig2bilevelr0=1r1=5.dat <==
kappa	genGauss	genBer	genChi	genbilvl	genlwrbnd
10.000000000 1.496829361 1.478217143 1.458926675 1.476363702 1.341812596
5.000000000 2.075874893 2.134512701 2.118837893 2.106610670 1.797660579
3.333333333 2.971218026 2.954024299 2.956488904 2.948085534 2.412238721
2.500000000 4.118809704 4.083316053 4.366715573 4.091119047 3.264912101
2.000000000 5.686407485 5.721656275 5.700781618 5.683464603 4.498537862
1.666666667 8.014901426 7.928254349 8.266160065 7.999083850 6.398830290
1.428571429 11.514063916 11.606115078 11.963921574 11.664249803 9.632456051
1.333333333 14.338382663 14.404113138 14.757591699 14.482068284 12.249268931
1.250000000 18.729157902 18.480523004 18.873019999 18.610629196 16.199415145
1.176470588 25.985063713 25.745584417 26.421678575 25.374993792 22.816228025
1.111111111 39.682474898 39.621721718 38.661525886 38.769540507 36.099707572
1.086956522 49.390208809 48.933154596 49.184325008 48.783190905 46.079766058
1.052631579 77.447422245 76.586261163 85.584304046 78.792026079 76.049853786
1.030927835 137.706177240 133.718780953 137.844225253 132.123652774 129.363245605


==> regsig2unifr0=1r1=5.dat <==
kappa	genGauss	genBer	genChi	genunif	genlwrbnd
10.000000000 1.422191645 1.413639387 1.390489911 1.419196118 1.345532599
5.000000000 1.915664459 1.951010519 1.984377637 1.954584287 1.800967249
3.333333333 2.656703534 2.646990336 2.670223033 2.652685994 2.415132057
2.500000000 3.601359611 3.589483848 3.666591823 3.593023195 3.267392103
2.000000000 4.843664300 4.947202795 4.932528300 4.918574554 4.500604531
1.666666667 6.780838709 6.971340519 7.167457371 6.915117190 6.400483624
1.428571429 10.139277808 10.328895025 10.796825072 10.249289101 9.633696052
1.333333333 12.848097635 13.029944570 13.146023732 12.917941259 12.250302265
1.250000000 17.321601134 17.344138332 17.247789898 16.920925013 16.200241812
1.176470588 24.089270007 23.517104910 24.178111507 23.591521782 22.816848026
1.111111111 38.531741591 37.215963258 38.677563999 36.929662594 36.100120906
1.086956522 48.340890980 48.338098965 48.363424851 46.931812074 46.080096725
1.052631579 81.835049110 78.212237887 80.204620198 76.935258530 76.050060453
1.030927835 136.368858169 136.383452936 134.086647012 130.271026764 129.363369605

